Open Evaluation Tool for Layout Analysis of Document Images

This paper presents an open tool for standardizing the evaluation process of the layout analysis task of document images at pixel level. We introduce a new evaluation tool that is both available as a standalone Java application and as a RESTful web service. This evaluation tool is free and open-source in order to be a common tool that anyone can use and contribute to. It aims at providing as many metrics as possible to investigate layout analysis predictions, and also provide an easy way of visualizing the results. This tool evaluates document segmentation at pixel level, and support multi-labeled pixel ground truth. Finally, this tool has been successfully used for the ICDAR2017 competition on Layout Analysis for Challenging Medieval Manuscripts.

==> notes.txt <==




-I missed however a little review of the state of the art. Are there other freely available tools? (I'm quite sure there are from past competitions). Which are their drawbacks? Why should anyone choose to use yours? etc. It would be nice to motivate your work in this sense apart the fact that having such open source tools available is cool.
% TODO: Michele thinks Marcus already has knowledge to address this issue



-The choice for pixel level evaluation can be justified with the argument that it allows for the most accurate evaluation methods. On the other hand the generation of Ground Truth might be in many cases rather laborious and therefore expensive. 
% Maybe this should be addressed in state-of-the-art section ?














-Very few details on how to use the tool are present in the paper, although I have the impression that with the selected architecture (java code and restful WS) it should be straightforward for anyone to plug and play.
% Michele argues that we do, cf II Tool . Besides, the readme.md on the Github is very clear and explains how to use it, so does the DIVA service page.


-> add in () with a very good readme.md
